A study of 80 known pulsars at 185 MHz using MWA incoherent drift-scan observations

A systematic study of 80 known pulsars observed at 185 MHz has been conducted using archival incoherent-sum data from the Murchison Widefield Array (MWA). The dataset comprises 48 drift-scan observations from the MWA Voltage Capture System, covering approximately 30,000 square degrees of sky with sensitivities reaching about 8 mJy in the deepest regions. An optimized PRESTO-based search pipeline was deployed on the China SKA Regional Centre infrastructure. This enabled the detection of 80 known pulsars, representing a 60 percent increase over the previous census. Notably, this includes 30 pulsars with first-time detections at this frequency, of which pulse profiles and flux densities are presented. Spectral, scattering, and pulse-width properties were examined for the sample, providing observational constraints on low-frequency turnover, propagation effects, and width-period relations. This study highlights the value of wide-field, low-frequency time-domain surveys for constraining pulsar emission and propagation, offering empirical insights that may inform future observations with instruments such as SKA-Low.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
